OpenD: A Benchmark for Language-Driven Door and Drawer Opening

We introduce OPEND, a benchmark for learning how to use a hand to open cabinet doors or drawers in a photo-realistic and physics-reliable simulation environment driven by language instruction. To solve the task, we propose a multi-step planner composed of a deep neural network and rule-base controllers. The network is utilized to capture spatial relationships from images and understand semantic meaning from language instructions. Controllers efficiently execute the plan based on the spatial and semantic understanding. We evaluate our system by measuring its zero-shot performance in test data set. Experimental results demonstrate the effectiveness of decision planning by our multi-step planner for different hands, while suggesting that there is significant room for developing better models to address the challenge brought by language understanding, spatial reasoning, and long-term manipulation. We will release OPEND and host challenges to promote future research in this area.

==> article/draft.txt <==
\textbf{Task.} We describe the hand state by its position $p$, rotation $r$, and joint positions $d = \{d_i\}$.  
The task of \textsc{OpenD} is to pull open a drawer by $\delta$ meters or rotate a  cabinet door by $\theta$ degrees, providing that there is a camera placed in front of the cabinet and a sentence describing the opening target.

Therefore, the challenge of \textsc{OpenD} is to plan the movement of the hand over time, given the camera sensing $I$ and language input $S$: 

$$
(I, S) -> (p_t, r_t, d_t)
$$ 

\textbf{Camera sensing.} 
The camera is placed right in front of the cabinet with an offset $\Delta_x, \Delta_y, \Delta_z$ to make sure that the whole cabinet is included into the frame.  An RGB image is thus obtained by the camera. Besides, the camera provides a depth map for the cabinet, telling the distance between the cabinet and the camera.


\textbf{Language description.} 

\textbf{Randomization.} To encourage more robust and generalizable models, 





\textsc{OpenD} provides the 

—— put this to section 3: simulation environment -> challenge


